Maris polarization in neutron-rich nuclei

We present a theoretical study of the Maris polarization effect and its application in quasi-free reactions to assess information on the structure of exotic nuclei. We discuss the uncertainties in the calculations of triple differential cross sections and of analyzing powers due the choices of various nucleon-nucleon interactions the optical potentials and limitations of the method. Our calculations explore a large number of choices for the nucleon-nucleon (NN) interactions and the optical potential for nucleon-nucleus scattering. Our study implies that polarization variables in (p,2p) reactions in inverse kinematics can be an effective probe of single-particle structure of nuclei in radioactive-beam facilities.

==> Reply.txt <==
Reply to referees:

************
Reviewer #1: 
************

Referee:
=======
The manuscript PLB-D-17-01153 entitled as "Maris polarization in neutron-rich nuclei" present a new method to determine the neutron skin thickness of neutron-rich nuclei from measurements of analyzing powers of (p,2p) reactions.  Authors present a model calculations of analyzing power for Sn isotopes assuming the density distributions obtained by HFB model.  They found that the Maris polarization has strong correlation with the neutron numbers in Sn isotopes.  Because HFB calculations show a development of neutron skin with the increase of neutron numbers, they see that the Maris polarization is strongly correlated with the neutron skin thickness.  But from these correlations it is not proved that the skin thickness is the cause of the change of Maris polarization.  It can not reject the argument that just the change of the ratio of proton and neutron affects the polarization.  To deal with this problem, authors made the additional calculations to see the effect of radii of proton and neutron separately and introduce the second order difference.  After this procedure, the authors still observed the correlation between the neutron skin thickness and the polarization.   However the effect is 1/100 of what observed in direct observation of Maris polarization.
Here I have two problems on those procedure and understanding.When authors are calculating the second order asymmetry, is the model reliable to 1/100 of the calculated asymmetry?  Unless it is proved that the model of analyzing power is good to 1/100 of the value, the difference of them in the level of 1/100 has no meaning.

Our Reply:
=========
We agree with the referee with regard to the lack of clearness when we proposed a second order asymmetry measure of the skin thickness.  It is very improbable that experiments would test the effect to such a high degree of accuracy needed. Therefore, we have rewritten most parts of the manuscript leaving out the idea of second order order asymmetry. In the new version we also made a more detailed review of the first-order asymmetry measure. It is improbable that we can simplify our thoughts even more than in this new version. We hope that at least this work can serve of a guide for applications of the Maris effect with neutron-rich nuclei. 

Referee:
========
To make second order asymmetry, authors used the proton and neutron density distribution extending to the same nuclear radius.  Then average the asymmetry.with a same weight for protons and neutrons.  It look like unreasonable assumption because in real case, if proton and neutron radii are same, densities of proton and neutron is not the same but much more neutron rich matter is on the surface.  I want to suggest the authors make more realistic density model calculations with neutron skin and without neutron skin.  To see such effect one may use simple  Fermi type density distributions normalized to the proton and the neutron numbers with different or the same radii.

Our Reply:
=========
We have followed the referee's suggestion and made a comparison of the magnitude of the Maris polarization effect with sharp-cutoff density distributions normalized to the proton and the neutron numbers with different or the same radii. Our results are displayed in our new figure 6. We thank the referee for the suggestion.

Referee:
=======
I consider the paper is addressing an interesting new possibility and thus worth to be published if the validity is confirmed.  However, as I gave some comments, I consider the paper is not appropriate for publication at present form and should be modified before publication.

Our Reply:
=========
We thank the referee for his comments and made corresponding changes in the manuscript. 

************
Reviewer #2: 
************

Referee:
=======
Although the topic of the paper is of potential interest the sloppy preparation of the manuscripts inhibits a positive recommendation for publication. Before that can be considered the authors need to scrutinize carefully the text. In particular, the following points need to be improved on:

1. spin-orbit effects acting on scattering wave functions must be clearly separated from spin-orbit effects in bound state wave functions.

Our Reply:
=========
We agree with the referee that our manuscript was unclear, specially concerning the distinction of the spin-orbit effects from different interactions. Our previous text was a bit chaotic because the Maris effect has been discussed in the literature to a large extent and we wanted to be short. But we agree that we should have done a better job in explaining the different interactions and the role of their separate parts. We have expanded our explanation of the Maris effect describing in simpler terms, what is meant in the original context, and the roles of the various spin-orbit interactions involved in the process. We have also introduced a new figure 1 to describe the effect schematically.

Referee:
=======
2.  In Addition, there are also explicit two-body spin-orbit terms in the (non-relativistic)  NN interaction which are not mentioned at all. Spin dependent terms are also provided by central spin-spin and rank-2 tensor interactions.

Our Reply:
==========
As discussed in previous publications on the Maris effect, the spin-orbit part of the NN interaction is not of particular relevance. One just need to invoke that the NN-interaction is different in the triplet and in the singlet state.  We have explicitly stated, for example in our figure 2, that different nucleon-nucleon interactions with or without inclusion of medium effects do induce an uncertainty on the scattering cross sections, as well as on the polarization observables. The Maris effect arises by the combined action of the imaginary part of the optical potential and the angular momentum of the knocked out states. In particular, p1/2 and p3/2 states are well suited to display the magnitude of the effect. We hope that we have been able to explain these points in the revised presentation.

Referee:
=======
3. the chosen form of the density dependence is outdated and the authors fail to show that their parametrization comes close to are realistic description of nuclear spectra.  Since the invention of that "poor man's" recipe  a multitude of works on density dependent interactions has been published.

Our Reply:
=========
We apologize of our use of poor recipes for the NN-interaction density dependence. This is not the main idea we explore in this manuscript, and hence we have removed the inclusion of the NN-interaction density dependence in our calculations. In the new version we only make references to other experiments with stable nuclei exploring the Maris effect to pursue such a density dependence.   

Referee:
=======
4. The reader is confronted with bits and pieces of RMF, Skyrme EDF,  Wood-Saxon Potentials - and finally is desperate with the question which approach is used where and for what? The authors should clarify their use of nuclear models and preferentially choose and concentrate on a single well defined description.

Our Reply:
=========
In the revised version we have made clear the HF calculations were done to obtain proton and neutron densities only. We also make clear that this was not done for the sake of accuracy, but as a numerical guidance to infer the neutron skins as the neutron number increases. It is much easier to obtain bound p1/2 and p3/2 states from a Woods-Saxon calculation despite the fact that we could have extracted them from the HF calculations. 

Referee:
=======
5. Since in the tin isotopes the proton 2p-levels are in fact a couple of MeV below the g9/2 valence level it seems physically unlikely that they exist as pure s.p. states. Rather, they'll be fragmented due to core polarization effects. The authors must motivate their choice of these particular levels and their special usefulness for studies of Maris polarization. An experimental study of that type seems highly questionable if not  impossible by physical reasons.

Our Reply:
=========
We agree with the referee. It is not the focus of this work to assess the fragmentation of single-particle states in tin isotopes. We have written a couple of sentences to explain our choice to the readers. This choice is guided by a desire to explore the Maris polarization effect through a long isotopic chain as the neutron numbers increases. An accurate calculation would be needed following an eventual pursue of experimental data using the suggestions made in our article. 


Referee:
=======
6. The uncertainties due to the optical potential(s) in the initial and final channels should be quantified. Variations in the absorptive parts will affect strongly the near-/far-side scattering amplitudes. For the present purpose it would be of particular importance to investigate neutron skin effects in the nuclear ISI and FSI interactions.

Our Reply:
=========
We have followed the referee's advice and included the effect of changing optical potentials to quantify the Maris polarization dependence on the neutron-skin. This is shown in the inset of our new Figure 6. ISI and FSI are considered in some of these potentials. As shown, our quantification of the neutron-skin dependence with the Maris effect is considerably modified with the choice of the potential. Worthless to mention that there as are many situations in nuclear reactions where a change of optical potentials has a strong influence on the results. 

Referee:
=======
7. Since the material discussed at length in the introduction is in large parts text book knowledge it should be shortened.

Our Reply:
=========
We have shortened the introduction considerably and left over only the parts of it which are pertinent to the concepts we introduce in this manuscript.

Referee:
=======
8. Last but not least the authors must check carefully grammar and style and correct the many language flaws. They also should check carefully that quantities in formulas are properly defined, e.g. in connection with eq.(1).

Our Reply:
=========
We have done our best to suppress the language flaws and to define properly the quantities in the formulas.


